The Likelihood of Mixed Hitting Times

We present a method for computing the likelihood of a mixed hitting-time model that specifies durations as the first time a latent L\'evy process crosses a heterogeneous threshold. This likelihood is not generally known in closed form, but its Laplace transform is. Our approach to its computation relies on numerical methods for inverting Laplace transforms that exploit special properties of the first passage times of L\'evy processes. We use our method to implement a maximum likelihood estimator of the mixed hitting-time model in MATLAB. We illustrate the application of this estimator with an analysis of Kennan's (1985) strike data.

==> mht-likelihood/fig1.csv <==
M, llherr, dummy
     1, 3.453825, 1.0
     2, 3.287417, 1.0
     3, 3.099550, 1.0
     4, 2.455474, 1.0
     5, 1.284015, 1.0
     6, 0.201122, 1.0
     7, -0.791894, 1.0
     8, -1.369571, 1.0
     9, -1.794642, 1.0
    10, -2.234997, 1.0
    11, -2.744496, 1.0
    12, -3.220307, 1.0
    13, -3.727431, 1.0
    14, -4.244376, 1.0
    15, -4.763058, 1.0
    16, -5.278510, 1.0
    17, -5.782655, 1.0
    18, -6.257199, 1.0
    19, -6.668493, 1.0
    20, -7.001304, 1.0
    21, -7.189488, 1.0
    22, -7.313885, 1.0
    23, -7.391797, 1.0
    24, -7.418619, 1.0
    25, -7.420036, 1.0
    26, -7.427279, 1.0
    27, -7.408102, 1.0
    28, -7.422544, 1.0
    29, -7.425274, 1.0
    30, -7.423693, 1.0


==> mht-likelihood/fig2.csv <==
lap, logerr, dummy
-1.515061, -8.866195, 1.0
-0.104782, -9.634422, 1.0
0.070354, -9.919545, 1.0
0.005498, -10.082234, 1.0
-0.129218, -10.192715, 1.0
-0.286033, -10.267647, 1.0
-0.448212, -10.323660, 1.0
-0.609223, -10.534728, 1.0
-0.766453, -10.468892, 1.0
-0.918939, -10.549725, 1.0
-1.066449, -10.572011, 1.0
-1.209088, -10.673970, 1.0
-1.347100, -11.665626, 1.0
-1.480790, -10.150944, 1.0
-1.610470, -10.505661, 1.0
-1.736444, -10.249895, 1.0
-1.858999, -10.114619, 1.0
-1.978396, -10.654538, 1.0
-2.094877, -10.110804, 1.0
-2.208659, -10.643599, 1.0
-2.319940, -9.854444, 1.0
-2.428897, -10.630110, 1.0
-2.535694, -10.051950, 1.0
-2.640475, -9.338624, 1.0
-2.743375, -10.981314, 1.0
-2.844513, -9.559562, 1.0
-2.944001, -9.212200, 1.0
-3.041939, -9.319931, 1.0
-3.138418, -9.489443, 1.0
-3.233524, -9.527327, 1.0
-3.327332, -9.243474, 1.0
-3.419915, -9.537504, 1.0
-3.511337, -9.568403, 1.0
-3.601661, -9.366110, 1.0
-3.690940, -10.007136, 1.0
-3.779228, -8.882809, 1.0
-3.866573, -9.352155, 1.0
-3.953019, -9.127190, 1.0
-4.038608, -9.491205, 1.0
-4.123380, -9.841971, 1.0
-4.207370, -9.741047, 1.0
-4.290613, -9.593868, 1.0
-4.373140, -9.207837, 1.0
-4.454982, -9.981872, 1.0
-4.536166, -8.862501, 1.0
-4.616719, -8.518184, 1.0
-4.696665, -9.229554, 1.0
-4.776029, -8.840513, 1.0
-4.854832, -9.044549, 1.0
-4.933095, -8.385028, 1.0
-5.010839, -8.918285, 1.0
-5.088080, -8.658750, 1.0
-5.164838, -8.626929, 1.0
-5.241130, -8.440994, 1.0
-5.316970, -8.800949, 1.0
-5.392374, -8.392473, 1.0
-5.467357, -8.729242, 1.0
-5.541932, -8.625781, 1.0
-5.616113, -8.607572, 1.0
-5.689911, -8.376844, 1.0
-5.763339, -8.721868, 1.0
-5.836408, -8.197079, 1.0
-5.909128, -8.451775, 1.0
-5.981511, -9.048672, 1.0
-6.053565, -7.914661, 1.0
-6.125301, -7.728113, 1.0
-6.196727, -8.010906, 1.0
-6.267852, -8.102335, 1.0
-6.338684, -8.463417, 1.0
-6.409232, -8.186535, 1.0
-6.479503, -8.110420, 1.0
-6.549505, -8.159229, 1.0
-6.619243, -8.119108, 1.0
-6.688726, -9.943260, 1.0
-6.757960, -7.808447, 1.0
-6.826950, -7.795335, 1.0
-6.895704, -8.518265, 1.0
-6.964227, -7.825697, 1.0
-7.032524, -7.438851, 1.0
-7.100601, -7.843310, 1.0
-7.168463, -7.503217, 1.0
-7.236115, -7.591348, 1.0
-7.303563, -7.498797, 1.0
-7.370810, -7.624114, 1.0
-7.437861, -8.358665, 1.0
-7.504721, -7.688997, 1.0
-7.571394, -7.102646, 1.0
-7.637884, -7.881354, 1.0
-7.704195, -7.702575, 1.0
-7.770331, -8.277183, 1.0
-7.836295, -6.995977, 1.0
-7.902092, -7.253733, 1.0
-7.967724, -7.154284, 1.0
-8.033195, -7.071202, 1.0
-8.098508, -7.102449, 1.0
-8.163667, -7.363525, 1.0
-8.228674, -8.477003, 1.0
-8.293533, -6.846436, 1.0
-8.358246, -6.801756, 1.0
-8.422816, -7.131403, 1.0
-8.487247, -7.715204, 1.0
-8.551540, -6.983482, 1.0
-8.615698, -6.593021, 1.0
-8.679724, -8.783297, 1.0
-8.743620, -7.021521, 1.0
-8.807389, -8.165187, 1.0
-8.871033, -7.593275, 1.0
-8.934554, -6.801612, 1.0
-8.997954, -7.316755, 1.0
-9.061236, -6.497487, 1.0
-9.124401, -6.783420, 1.0
-9.187452, -7.461456, 1.0
-9.250390, -6.302714, 1.0
-9.313218, -7.224601, 1.0
-9.375937, -6.739081, 1.0
-9.438550, -6.688944, 1.0
-9.501057, -6.314769, 1.0
-9.563461, -6.594517, 1.0
-9.625763, -7.247670, 1.0
-9.687965, -6.619750, 1.0
-9.750069, -6.573653, 1.0
-9.812076, -6.292410, 1.0
-9.873988, -7.790702, 1.0
-9.935806, -6.074594, 1.0
-9.997531, -7.074822, 1.0
-10.059166, -6.295311, 1.0
-10.120712, -6.544070, 1.0
-10.182169, -6.061961, 1.0
-10.243539, -6.657270, 1.0
-10.304824, -6.678085, 1.0
-10.366025, -6.332717, 1.0
-10.427143, -5.739078, 1.0
-10.488179, -7.652134, 1.0
-10.549134, -7.078381, 1.0
-10.610010, -5.867374, 1.0
-10.670808, -6.032502, 1.0
-10.731529, -6.295155, 1.0
-10.792173, -6.771444, 1.0
-10.852743, -6.509220, 1.0
-10.913239, -7.108738, 1.0
-10.973662, -7.595702, 1.0
-11.034013, -6.893682, 1.0
-11.094293, -6.519861, 1.0
-11.154503, -6.154333, 1.0
-11.214644, -5.967588, 1.0
-11.274717, -6.549000, 1.0
-11.334723, -6.153484, 1.0
-11.394663, -5.627595, 1.0
-11.454537, -5.760935, 1.0
-11.514347, -5.753979, 1.0
-11.574093, -5.599025, 1.0
-11.633776, -5.781835, 1.0
-11.693398, -5.598500, 1.0
-11.752957, -5.652255, 1.0
-11.812457, -5.594695, 1.0
-11.871896, -5.249002, 1.0
-11.931277, -5.797400, 1.0
-11.990599, -5.380283, 1.0
-12.049864, -5.953418, 1.0
-12.109072, -6.364393, 1.0
-12.168223, -5.154800, 1.0
-12.227320, -5.212011, 1.0
-12.286361, -5.377349, 1.0
-12.345348, -5.439675, 1.0
-12.404282, -5.364888, 1.0
-12.463163, -5.211463, 1.0
-12.521992, -5.857416, 1.0
-12.580769, -5.347414, 1.0
-12.639495, -5.105542, 1.0
-12.698170, -4.785422, 1.0
-12.756796, -5.410331, 1.0
-12.815372, -4.811252, 1.0
-12.873900, -5.134384, 1.0
-12.932379, -5.304343, 1.0
-12.990811, -4.641892, 1.0
-13.049196, -5.302566, 1.0
-13.107534, -5.858101, 1.0
-13.165826, -4.920151, 1.0
-13.224073, -5.583491, 1.0
-13.282274, -5.039244, 1.0
-13.340431, -4.991096, 1.0
-13.398543, -5.092772, 1.0
-13.456613, -5.142688, 1.0
-13.514638, -4.741097, 1.0
-13.572622, -4.981502, 1.0
-13.630563, -4.607235, 1.0
-13.688462, -4.334415, 1.0
-13.746320, -4.501618, 1.0
-13.804136, -4.942655, 1.0
-13.861913, -4.793885, 1.0
-13.919649, -6.095074, 1.0
-13.977346, -4.691597, 1.0
-14.035003, -4.088595, 1.0
-14.092621, -4.300177, 1.0
-14.150201, -4.448332, 1.0
-14.207743, -4.146015, 1.0
-14.265247, -4.712440, 1.0
-14.322714, -4.718772, 1.0
-14.380144, -4.613879, 1.0
-14.437537, -4.106467, 1.0
-14.494894, -4.036441, 1.0
-14.552215, -4.695696, 1.0
-14.609500, -4.643771, 1.0
-14.666751, -3.944072, 1.0
-14.723966, -4.345533, 1.0
-14.781147, -4.356321, 1.0
-14.838294, -4.046294, 1.0
-14.895406, -3.743884, 1.0
-14.952486, -4.397642, 1.0
-15.009532, -4.154758, 1.0
-15.066545, -4.074867, 1.0
-15.123525, -4.071432, 1.0
-15.180473, -3.638759, 1.0
-15.237389, -4.253015, 1.0
-15.294274, -4.223371, 1.0
-15.351127, -4.777514, 1.0
-15.407948, -5.172554, 1.0
-15.464739, -4.184445, 1.0
-15.521500, -3.655430, 1.0
-15.578229, -4.159452, 1.0
-15.634929, -3.818303, 1.0
-15.691599, -4.370526, 1.0
-15.748240, -4.366058, 1.0
-15.804851, -5.215846, 1.0
-15.861434, -4.004038, 1.0
-15.917987, -3.423512, 1.0
-15.974512, -3.684435, 1.0
-16.031009, -5.169860, 1.0
-16.087478, -3.457605, 1.0
-16.143919, -3.665634, 1.0
-16.200332, -3.451598, 1.0
-16.256719, -3.379206, 1.0
-16.313078, -4.160546, 1.0
-16.369410, -3.248735, 1.0
-16.425716, -3.352653, 1.0
-16.481995, -3.706864, 1.0
-16.538248, -3.702369, 1.0
-16.594475, -3.672969, 1.0
-16.650677, -3.530667, 1.0
-16.706853, -3.630849, 1.0
-16.763003, -3.345684, 1.0
-16.819129, -3.667787, 1.0
-16.875229, -3.047029, 1.0
-16.931305, -3.215436, 1.0
-16.987356, -3.354491, 1.0
-17.043383, -3.304725, 1.0
-17.099386, -3.281143, 1.0
-17.155365, -4.467488, 1.0
-17.211321, -3.170619, 1.0
-17.267252, -3.387966, 1.0
-17.323161, -3.016265, 1.0
-17.379046, -4.065708, 1.0
-17.434908, -2.996519, 1.0
-17.490747, -3.046691, 1.0
-17.546564, -4.285193, 1.0
-17.602358, -2.574360, 1.0
-17.658130, -3.148880, 1.0
-17.713880, -3.101681, 1.0
-17.769608, -4.521571, 1.0
-17.825314, -2.740589, 1.0
-17.880999, -3.488705, 1.0
-17.936662, -2.915352, 1.0
-17.992303, -2.754448, 1.0
-18.047924, -2.797366, 1.0
-18.103524, -3.124993, 1.0
-18.159102, -3.195115, 1.0
-18.214660, -2.464005, 1.0
-18.270198, -2.560021, 1.0
-18.325715, -2.975238, 1.0
-18.381212, -2.346067, 1.0
-18.436689, -2.417441, 1.0
-18.492146, -3.133768, 1.0
-18.547584, -2.734729, 1.0
-18.603001, -3.010473, 1.0
-18.658399, -2.491072, 1.0
-18.713778, -2.894342, 1.0
-18.769138, -2.995761, 1.0
-18.824478, -2.335234, 1.0
-18.879800, -2.310041, 1.0
-18.935102, -2.196639, 1.0
-18.990386, -3.132464, 1.0
-19.045652, -2.850811, 1.0
-19.100899, -3.336145, 1.0
-19.156128, -2.474228, 1.0
-19.211339, -1.985948, 1.0
-19.266531, -2.252622, 1.0
-19.321706, -2.695099, 1.0
-19.376863, -2.605343, 1.0
-19.432002, -2.368765, 1.0
-19.487124, -2.134361, 1.0
-19.542228, -2.464560, 1.0
-19.597315, -2.111063, 1.0
-19.652385, -1.991010, 1.0
-19.707437, -3.026689, 1.0
-19.762473, -2.412331, 1.0
-19.817492, -2.244305, 1.0
-19.872494, -2.102426, 1.0
-19.927480, -2.180428, 1.0
-19.982449, -2.539005, 1.0
-20.037401, -2.500686, 1.0
-20.092338, -1.979251, 1.0
-20.147258, -1.922577, 1.0
-20.202162, -2.120316, 1.0
-20.257050, -3.067964, 1.0
-20.311922, -1.445797, 1.0
-20.366778, -1.711861, 1.0
-20.421619, -1.582689, 1.0
-20.476444, -2.097693, 1.0
-20.531254, -1.830729, 1.0
-20.586048, -1.953333, 1.0
-20.640827, -2.516407, 1.0
-20.695591, -1.663741, 1.0
-20.750340, -1.701684, 1.0
-20.805074, -2.028001, 1.0
-20.859793, -2.081228, 1.0
-20.914497, -2.264657, 1.0
-20.969186, -1.770190, 1.0
-21.023861, -1.854015, 1.0
-21.078522, -2.300782, 1.0
-21.133167, -2.261813, 1.0
-21.187799, -1.722495, 1.0
-21.242416, -2.539579, 1.0
-21.297019, -1.765319, 1.0
-21.351608, -1.874237, 1.0
-21.406183, -1.181329, 1.0
-21.460744, -0.990780, 1.0
-21.515292, -1.367906, 1.0
-21.569825, -2.250159, 1.0
-21.624345, -1.110438, 1.0
-21.678851, -1.091419, 1.0
-21.733344, -1.387288, 1.0
-21.787824, -1.377901, 1.0
-21.842290, -1.169166, 1.0
-21.896742, -1.993820, 1.0
-21.951182, -1.921699, 1.0
-22.005609, -1.672919, 1.0
-22.060022, -0.745877, 1.0
-22.114423, -1.663428, 1.0
-22.168810, -0.933377, 1.0
-22.223185, -0.719174, 1.0
-22.277547, -0.934695, 1.0
-22.331897, -1.797058, 1.0
-22.386234, -0.734764, 1.0
-22.440558, -0.703606, 1.0
-22.494870, -1.905124, 1.0
-22.549170, -0.786963, 1.0
-22.603457, -0.383861, 1.0
-22.657732, -1.062956, 1.0
-22.711995, -1.243841, 1.0
-22.766246, -1.145868, 1.0
-22.820485, -1.205174, 1.0
-22.874712, -1.043081, 1.0
-22.928927, -0.600442, 1.0
-22.983131, -2.095006, 1.0
-23.037322, -1.277684, 1.0
-23.091502, -0.613147, 1.0
-23.145670, -1.906697, 1.0
-23.199827, -0.889232, 1.0
-23.253972, -0.578300, 1.0
-23.308106, -0.813887, 1.0
-23.362228, -0.469498, 1.0
-23.416339, -0.439425, 1.0
-23.470439, -1.656209, 1.0
-23.524528, -0.292434, 1.0
-23.578606, -0.010231, 1.0
-23.632672, -0.469998, 1.0
-23.686728, -0.412569, 1.0
-23.740772, -0.799154, 1.0
-23.794806, -1.058555, 1.0
-23.848829, -1.402440, 1.0
-23.902841, -0.306840, 1.0
-23.956843, -0.359377, 1.0
-24.010833, 0.544642, 1.0
-24.064814, -0.101982, 1.0
-24.118783, 0.032421, 1.0
-24.172742, -1.463092, 1.0
-24.226691, -2.068896, 1.0
-24.280630, -0.810008, 1.0
-24.334558, -1.107868, 1.0
-24.388476, -0.593206, 1.0
-24.442383, -0.338031, 1.0
-24.496281, -0.201349, 1.0
-24.550168, 0.644830, 1.0
-24.604046, 0.511696, 1.0
-24.657913, 0.505123, 1.0
-24.711770, -0.260337, 1.0
-24.765618, 0.641559, 1.0
-24.819456, -0.463687, 1.0
-24.873283, -0.087529, 1.0
-24.927102, 0.104900, 1.0
-24.980910, -0.325113, 1.0
-25.034709, -0.202315, 1.0
-25.088498, 0.515485, 1.0
-25.142278, 0.061467, 1.0
-25.196048, 0.497522, 1.0
-25.249808, 0.509272, 1.0
-25.303560, 0.232046, 1.0
-25.357302, -0.124446, 1.0
-25.411034, -0.218819, 1.0
-25.464758, 0.499523, 1.0
-25.518472, 0.591274, 1.0
-25.572177, -0.048420, 1.0
-25.625873, 0.192675, 1.0
-25.679559, -0.080992, 1.0
-25.733237, 0.072603, 1.0
-25.786906, 0.498263, 1.0
-25.840566, 0.546422, 1.0
-25.894217, 0.547644, 1.0
-25.947859, 0.037244, 1.0
-26.001492, -0.113476, 1.0
-26.055116, -0.155999, 1.0
-26.108732, 0.529368, 1.0
-26.162339, 0.543179, 1.0
-26.215937, 0.337698, 1.0
-26.269527, -1.208167, 1.0
-26.323108, 0.608719, 1.0
-26.376681, 0.511317, 1.0
-26.430245, 0.543258, 1.0
-26.483800, 0.564675, 1.0
-26.537348, 0.132724, 1.0
-26.590887, 0.604532, 1.0
-26.644417, 0.026374, 1.0
-26.697939, 0.404727, 1.0
-26.751454, 0.013532, 1.0
-26.804959, 0.497658, 1.0
-26.858457, 0.531259, 1.0
-26.911947, 0.547408, 1.0
-26.965428, 0.288850, 1.0
-27.018901, 0.294369, 1.0
-27.072367, 0.398325, 1.0
-27.125824, 0.279873, 1.0
-27.179273, 0.504107, 1.0
-27.232715, -0.479606, 1.0
-27.286148, 0.621305, 1.0
-27.339574, 0.533330, 1.0
-27.392992, 0.498250, 1.0
-27.446402, 0.502526, 1.0
-27.499805, 0.569336, 1.0
-27.553200, 0.674934, 1.0
-27.606587, 0.474848, 1.0


==> mht-likelihood/fig3hist.csv <==
logtlow, hist, dummy
-3.363252, 0.000012, 1.0
-3.280223, 0.000024, 1.0
-3.197193, 0.000024, 1.0
-3.114163, 0.000096, 1.0
-3.031133, 0.000157, 1.0
-2.948104, 0.000337, 1.0
-2.865074, 0.000542, 1.0
-2.782044, 0.001072, 1.0
-2.699014, 0.001975, 1.0
-2.615985, 0.003854, 1.0
-2.532955, 0.005781, 1.0
-2.449925, 0.008876, 1.0
-2.366896, 0.013272, 1.0
-2.283866, 0.018150, 1.0
-2.200836, 0.025401, 1.0
-2.117806, 0.034156, 1.0
-2.034777, 0.044069, 1.0
-1.951747, 0.056124, 1.0
-1.868717, 0.069842, 1.0
-1.785687, 0.082055, 1.0
-1.702658, 0.099326, 1.0
-1.619628, 0.114308, 1.0
-1.536598, 0.129737, 1.0
-1.453569, 0.147273, 1.0
-1.370539, 0.166362, 1.0
-1.287509, 0.178538, 1.0
-1.204479, 0.194954, 1.0
-1.121450, 0.208973, 1.0
-1.038420, 0.219199, 1.0
-0.955390, 0.230279, 1.0
-0.872360, 0.240010, 1.0
-0.789331, 0.242552, 1.0
-0.706301, 0.249260, 1.0
-0.623271, 0.252355, 1.0
-0.540242, 0.250970, 1.0
-0.457212, 0.251199, 1.0
-0.374182, 0.247694, 1.0
-0.291152, 0.245117, 1.0
-0.208123, 0.242263, 1.0
-0.125093, 0.234193, 1.0
-0.042063, 0.231435, 1.0
0.040967, 0.223462, 1.0
0.123996, 0.215441, 1.0
0.207026, 0.210419, 1.0
0.290056, 0.202988, 1.0
0.373085, 0.196339, 1.0
0.456115, 0.190438, 1.0
0.539145, 0.187306, 1.0
0.622175, 0.184175, 1.0
0.705204, 0.183440, 1.0
0.788234, 0.181802, 1.0
0.871264, 0.186090, 1.0
0.954294, 0.192305, 1.0
1.037323, 0.198242, 1.0
1.120353, 0.205854, 1.0
1.203383, 0.208395, 1.0
1.286412, 0.219933, 1.0
1.369442, 0.223366, 1.0
1.452472, 0.232242, 1.0
1.535502, 0.231532, 1.0
1.618531, 0.238324, 1.0
1.701561, 0.242612, 1.0
1.784591, 0.238107, 1.0
1.867621, 0.235313, 1.0
1.950650, 0.227858, 1.0
2.033680, 0.226341, 1.0
2.116710, 0.215236, 1.0
2.199739, 0.204686, 1.0
2.282769, 0.192305, 1.0
2.365799, 0.177190, 1.0
2.448829, 0.165772, 1.0
2.531858, 0.150199, 1.0
2.614888, 0.139059, 1.0
2.697918, 0.124546, 1.0
2.780948, 0.109093, 1.0
2.863977, 0.094990, 1.0
2.947007, 0.084090, 1.0
3.030037, 0.074238, 1.0
3.113066, 0.061062, 1.0
3.196096, 0.050560, 1.0
3.279126, 0.041684, 1.0
3.362156, 0.032892, 1.0
3.445185, 0.026412, 1.0
3.528215, 0.021005, 1.0
3.611245, 0.015657, 1.0
3.694275, 0.011791, 1.0
3.777304, 0.008949, 1.0
3.860334, 0.006359, 1.0
3.943364, 0.004288, 1.0
4.026393, 0.002915, 1.0
4.109423, 0.002023, 1.0
4.192453, 0.001180, 1.0
4.275483, 0.000759, 1.0
4.358512, 0.000422, 1.0
4.441542, 0.000205, 1.0
4.524572, 0.000108, 1.0
4.607602, 0.000012, 1.0
4.690631, 0.000024, 1.0
4.773661, 0.000012, 1.0
4.856691, 0.000012, 1.0
4.939720,    NaN, 1.0


==> mht-likelihood/fig3invlap.csv <==
logt, smooth, invlt, dummy
-3.321737, 0.000000, 0.000004, 1.0
-3.238708, 0.000031, 0.000011, 1.0
-3.155678, 0.000000, 0.000028, 1.0
-3.072648, 0.000079, 0.000067, 1.0
-2.989618, 0.000106, 0.000152, 1.0
-2.906589, 0.000273, 0.000320, 1.0
-2.823559, 0.000475, 0.000633, 1.0
-2.740529, 0.000790, 0.001180, 1.0
-2.657500, 0.002088, 0.002084, 1.0
-2.574470, 0.003520, 0.003501, 1.0
-2.491440, 0.006620, 0.005620, 1.0
-2.408410, 0.008997, 0.008647, 1.0
-2.325381, 0.013353, 0.012796, 1.0
-2.242351, 0.018525, 0.018269, 1.0
-2.159321, 0.026232, 0.025233, 1.0
-2.076291, 0.034547, 0.033801, 1.0
-1.993262, 0.045218, 0.044019, 1.0
-1.910232, 0.055058, 0.055851, 1.0
-1.827202, 0.071599, 0.069177, 1.0
-1.744173, 0.082182, 0.083798, 1.0
-1.661143, 0.101506, 0.099446, 1.0
-1.578113, 0.112764, 0.115795, 1.0
-1.495083, 0.127277, 0.132485, 1.0
-1.412054, 0.145331, 0.149139, 1.0
-1.329024, 0.167646, 0.165385, 1.0
-1.245994, 0.179081, 0.180873, 1.0
-1.162964, 0.197372, 0.195287, 1.0
-1.079935, 0.206975, 0.208363, 1.0
-0.996905, 0.219509, 0.219890, 1.0
-0.913875, 0.231891, 0.229716, 1.0
-0.830846, 0.236952, 0.237748, 1.0
-0.747816, 0.244583, 0.243949, 1.0
-0.664786, 0.249428, 0.248333, 1.0
-0.581756, 0.253517, 0.250954, 1.0
-0.498727, 0.247514, 0.251907, 1.0
-0.415697, 0.245672, 0.251310, 1.0
-0.332667, 0.245798, 0.249306, 1.0
-0.249637, 0.243637, 0.246046, 1.0
-0.166608, 0.237826, 0.241693, 1.0
-0.083578, 0.237939, 0.236415, 1.0
-0.000548, 0.231826, 0.230386, 1.0
0.082481, 0.226999, 0.223792, 1.0
0.165511, 0.215741, 0.216842, 1.0
0.248541, 0.205918, 0.209773, 1.0
0.331571, 0.200754, 0.202865, 1.0
0.414600, 0.196561, 0.196436, 1.0
0.497630, 0.191913, 0.190832, 1.0
0.580660, 0.189285, 0.186405, 1.0
0.663690, 0.185749, 0.183478, 1.0
0.746719, 0.185770, 0.182300, 1.0
0.829749, 0.181411, 0.183011, 1.0
0.912779, 0.182670, 0.185613, 1.0
0.995808, 0.189478, 0.189959, 1.0
1.078838, 0.199494, 0.195761, 1.0
1.161868, 0.202929, 0.202611, 1.0
1.244898, 0.211533, 0.210026, 1.0
1.327927, 0.221231, 0.217482, 1.0
1.410957, 0.221865, 0.224460, 1.0
1.493987, 0.232229, 0.230484, 1.0
1.577017, 0.234056, 0.235147, 1.0
1.660046, 0.243363, 0.238127, 1.0
1.743076, 0.239518, 0.239201, 1.0
1.826106, 0.238736, 0.238240, 1.0
1.909135, 0.231784, 0.235205, 1.0
1.992165, 0.225935, 0.230140, 1.0
2.075195, 0.231555, 0.223155, 1.0
2.158225, 0.214551, 0.214416, 1.0
2.241254, 0.206269, 0.204133, 1.0
2.324284, 0.193770, 0.192544, 1.0
2.407314, 0.176826, 0.179909, 1.0
2.490344, 0.164903, 0.166495, 1.0
2.573373, 0.151010, 0.152572, 1.0
2.656403, 0.139249, 0.138402, 1.0
2.739433, 0.124314, 0.124237, 1.0
2.822462, 0.109715, 0.110308, 1.0
2.905492, 0.094639, 0.096826, 1.0
2.988522, 0.083944, 0.083974, 1.0
3.071552, 0.073383, 0.071909, 1.0
3.154581, 0.059271, 0.060752, 1.0
3.237611, 0.048546, 0.050596, 1.0
3.320641, 0.040217, 0.041498, 1.0
3.403671, 0.032063, 0.033484, 1.0
3.486700, 0.026196, 0.026547, 1.0
3.569730, 0.022626, 0.020655, 1.0
3.652760, 0.014908, 0.015747, 1.0
3.735789, 0.011502, 0.011746, 1.0
3.818819, 0.009013, 0.008557, 1.0
3.901849, 0.006221, 0.006077, 1.0
3.984879, 0.004776, 0.004199, 1.0
4.067908, 0.002708, 0.002816, 1.0
4.150938, 0.001836, 0.001828, 1.0
4.233968, 0.001534, 0.001146, 1.0
4.316998, 0.000765, 0.000692, 1.0
4.400027, 0.000524, 0.000401, 1.0
4.483057, 0.000230, 0.000222, 1.0
4.566087, 0.000037, 0.000117, 1.0
4.649116, 0.000033, 0.000059, 1.0
4.732146, 0.000000, 0.000028, 1.0
4.815176, 0.000043, 0.000012, 1.0
4.898206, 0.000000, 0.000005, 1.0


==> mht-likelihood/fig4.csv <==
t, mht, mph, data, dummy
0.142857, 0.138601, 0.114932, 0.183366, 1.0
0.285714, 0.263032, 0.226992, 0.183167, 1.0
0.428571, 0.249892, 0.270626, 0.182833, 1.0
0.571429, 0.217015, 0.246389, 0.182335, 1.0
0.714286, 0.193042, 0.199653, 0.181532, 1.0
0.857143, 0.180461, 0.168888, 0.180160, 1.0
1.000000, 0.175622, 0.161028, 0.178738, 1.0
1.142857, 0.174710, 0.165880, 0.177728, 1.0
1.285714, 0.175121, 0.173594, 0.176844, 1.0
1.428571, 0.175396, 0.179382, 0.175538, 1.0
1.571429, 0.174875, 0.181843, 0.173996, 1.0
1.714286, 0.173390, 0.181039, 0.172763, 1.0
1.857143, 0.171046, 0.177581, 0.172000, 1.0
2.000000, 0.168084, 0.172284, 0.171541, 1.0
2.142857, 0.164794, 0.166006, 0.171159, 1.0
2.285714, 0.161458, 0.159547, 0.170344, 1.0
2.428571, 0.158321, 0.153571, 0.168672, 1.0
2.571429, 0.155572, 0.148565, 0.166900, 1.0
2.714286, 0.153345, 0.144826, 0.165478, 1.0
2.857143, 0.151718, 0.142477, 0.164103, 1.0
3.000000, 0.150721, 0.141499, 0.163130, 1.0
3.142857, 0.150343, 0.141768, 0.162559, 1.0
3.285714, 0.150545, 0.143100, 0.162263, 1.0
3.428571, 0.151267, 0.145281, 0.161963, 1.0
3.571429, 0.152435, 0.148094, 0.161184, 1.0
3.714286, 0.153969, 0.151340, 0.160158, 1.0
3.857143, 0.155788, 0.154840, 0.159371, 1.0
4.000000, 0.157810, 0.158448, 0.158686, 1.0
4.142857, 0.159962, 0.162042, 0.158664, 1.0
4.285714, 0.162172, 0.165527, 0.158930, 1.0
4.428571, 0.164378, 0.168829, 0.159299, 1.0
4.571429, 0.166527, 0.171892, 0.159990, 1.0
4.714286, 0.168568, 0.174675, 0.160446, 1.0
4.857143, 0.170463, 0.177144, 0.160779, 1.0
5.000000, 0.172177, 0.179278, 0.161777, 1.0
5.142857, 0.173682, 0.181059, 0.162470, 1.0
5.285714, 0.174956, 0.182477, 0.163396, 1.0
5.428571, 0.175982, 0.183526, 0.164952, 1.0
5.571429, 0.176747, 0.184203, 0.166557, 1.0
5.714286, 0.177242, 0.184508, 0.167844, 1.0
5.857143, 0.177463, 0.184447, 0.168803, 1.0
6.000000, 0.177407, 0.184026, 0.169342, 1.0
6.142857, 0.177075, 0.183256, 0.169331, 1.0
6.285714, 0.176471, 0.182151, 0.169278, 1.0
6.428571, 0.175599, 0.180727, 0.170045, 1.0
6.571429, 0.174469, 0.179002, 0.171276, 1.0
6.714286, 0.173089, 0.176999, 0.172389, 1.0
6.857143, 0.171470, 0.174740, 0.173245, 1.0
7.000000, 0.169624, 0.172251, 0.174322, 1.0
7.142857, 0.167566, 0.169560, 0.175588, 1.0
7.285714, 0.165310, 0.166695, 0.175927, 1.0
7.428571, 0.162873, 0.163685, 0.175263, 1.0
7.571429, 0.160271, 0.160559, 0.174025, 1.0
7.714286, 0.157523, 0.157349, 0.172171, 1.0
7.857143, 0.154647, 0.154082, 0.170596, 1.0
8.000000, 0.151662, 0.150789, 0.168318, 1.0
8.142857, 0.148588, 0.147498, 0.164884, 1.0
8.285714, 0.145445, 0.144234, 0.160733, 1.0
8.428571, 0.142253, 0.141022, 0.156341, 1.0
8.571429, 0.139032, 0.137886, 0.151769, 1.0
8.714286, 0.135803, 0.134846, 0.147104, 1.0
8.857143, 0.132586, 0.131921, 0.142327, 1.0
9.000000, 0.129399, 0.129128, 0.137294, 1.0
9.142857, 0.126261, 0.126480, 0.131643, 1.0
9.285714, 0.123191, 0.123988, 0.125310, 1.0
9.428571, 0.120206, 0.121663, 0.118967, 1.0
9.571429, 0.117321, 0.119511, 0.113187, 1.0
9.714286, 0.114553, 0.117537, 0.107500, 1.0
9.857143, 0.111914, 0.115744, 0.103465, 1.0
10.000000, 0.109417, 0.114134, 0.100379, 1.0
10.142857, 0.107075, 0.112705, 0.096989, 1.0
10.285714, 0.104895, 0.111455, 0.093442, 1.0
10.428571, 0.102888, 0.110383, 0.089969, 1.0
10.571429, 0.101060, 0.109482, 0.086095, 1.0
10.714286, 0.099417, 0.108748, 0.081928, 1.0
10.857143, 0.097963, 0.108175, 0.078833, 1.0
11.000000, 0.096701, 0.107756, 0.077083, 1.0
11.142857, 0.095634, 0.107484, 0.075765, 1.0
11.285714, 0.094760, 0.107352, 0.074452, 1.0
11.428571, 0.094081, 0.107351, 0.073399, 1.0
11.571429, 0.093594, 0.107475, 0.073001, 1.0
11.714286, 0.093297, 0.107716, 0.072507, 1.0
11.857143, 0.093186, 0.108065, 0.072322, 1.0
12.000000, 0.093258, 0.108516, 0.073194, 1.0
12.142857, 0.093507, 0.109061, 0.074618, 1.0
12.285714, 0.093929, 0.109694, 0.077033, 1.0
12.428571, 0.094516, 0.110407, 0.080897, 1.0
12.571429, 0.095264, 0.111195, 0.084872, 1.0
12.714286, 0.096165, 0.112051, 0.089396, 1.0
12.857143, 0.097212, 0.112969, 0.093902, 1.0
13.000000, 0.098399, 0.113944, 0.098638, 1.0
13.142857, 0.099718, 0.114971, 0.103663, 1.0
13.285714, 0.101163, 0.116046, 0.109109, 1.0
13.428571, 0.102725, 0.117163, 0.115374, 1.0
13.571429, 0.104397, 0.118319, 0.120664, 1.0
13.714286, 0.106174, 0.119511, 0.124948, 1.0
13.857143, 0.108046, 0.120734, 0.128447, 1.0
14.000000, 0.110008, 0.121986, 0.130941, 1.0
14.142857, 0.112054, 0.123264, 0.133112, 1.0
14.285714, 0.114175, 0.124565, 0.135263, 1.0
14.428571, 0.116367, 0.125887, 0.137867, 1.0
14.571429, 0.118623, 0.127227, 0.141041, 1.0
14.714286, 0.120936, 0.128584, 0.144216, 1.0
14.857143, 0.123303, 0.129956, 0.147112, 1.0
15.000000, 0.125717, 0.131341, 0.149000, 1.0
15.142857, 0.128173, 0.132738, 0.149441, 1.0
15.285714, 0.130666, 0.134145, 0.150625, 1.0
15.428571, 0.133192, 0.135562, 0.152436, 1.0
15.571429, 0.135746, 0.136987, 0.153783, 1.0
15.714286, 0.138324, 0.138419, 0.155103, 1.0
15.857143, 0.140922, 0.139857, 0.156208, 1.0
16.000000, 0.143537, 0.141302, 0.157064, 1.0
16.142857, 0.146165, 0.142751, 0.156583, 1.0
16.285714, 0.148803, 0.144204, 0.154577, 1.0
16.428571, 0.151448, 0.145662, 0.153541, 1.0
16.571429, 0.154097, 0.147123, 0.153410, 1.0
16.714286, 0.156747, 0.148586, 0.152977, 1.0
16.857143, 0.159395, 0.150052, 0.152898, 1.0
17.000000, 0.162041, 0.151521, 0.152301, 1.0
17.142857, 0.164680, 0.152991, 0.151652, 1.0
17.285714, 0.167313, 0.154462, 0.152607, 1.0
17.428571, 0.169935, 0.155935, 0.153366, 1.0
17.571429, 0.172547, 0.157409, 0.153574, 1.0
17.714286, 0.175146, 0.158884, 0.155047, 1.0
17.857143, 0.177731, 0.160359, 0.157887, 1.0
18.000000, 0.180301, 0.161835, 0.163075, 1.0
18.142857, 0.182854, 0.163312, 0.168963, 1.0
18.285714, 0.185390, 0.164788, 0.175044, 1.0
18.428571, 0.187906, 0.166265, 0.179952, 1.0
18.571429, 0.190404, 0.167741, 0.182886, 1.0
18.714286, 0.192881, 0.169218, 0.186620, 1.0
18.857143, 0.195337, 0.170694, 0.191202, 1.0
19.000000, 0.197771, 0.172169, 0.197624, 1.0
19.142857, 0.200183, 0.173645, 0.204180, 1.0
19.285714, 0.202572, 0.175119, 0.209037, 1.0
19.428571, 0.204938, 0.176593, 0.213356, 1.0
19.571429, 0.207281, 0.178067, 0.217289, 1.0
19.714286, 0.209599, 0.179539, 0.223283, 1.0
19.857143, 0.211893, 0.181011, 0.231815, 1.0
20.000000, 0.214163, 0.182482, 0.239208, 1.0
20.142857, 0.216408, 0.183952, 0.244926, 1.0
20.285714, 0.218628, 0.185420, 0.249400, 1.0
20.428571, 0.220824, 0.186888, 0.252478, 1.0
20.571429, 0.222994, 0.188354, 0.254243, 1.0
20.714286, 0.225139, 0.189820, 0.255225, 1.0
20.857143, 0.227259, 0.191284, 0.255168, 1.0
21.000000, 0.229354, 0.192746, 0.254222, 1.0
21.142857, 0.231424, 0.194208, 0.255378, 1.0
21.285714, 0.233470, 0.195667, 0.256127, 1.0
21.428571, 0.235490, 0.197126, 0.257017, 1.0
21.571429, 0.237485, 0.198583, 0.256439, 1.0
21.714286, 0.239456, 0.200038, 0.254421, 1.0
21.857143, 0.241402, 0.201491, 0.253597, 1.0
22.000000, 0.243324, 0.202943, 0.250981, 1.0
22.142857, 0.245222, 0.204393, 0.246107, 1.0
22.285714, 0.247095, 0.205842, 0.240400, 1.0
22.428571, 0.248945, 0.207288, 0.234199, 1.0
22.571429, 0.250771, 0.208733, 0.228706, 1.0
22.714286, 0.252573, 0.210175, 0.225078, 1.0
22.857143, 0.254352, 0.211616, 0.224439, 1.0
23.000000, 0.256109, 0.213055, 0.222477, 1.0
23.142857, 0.257842, 0.214491, 0.218714, 1.0
23.285714, 0.259553, 0.215926, 0.215045, 1.0
23.428571, 0.261242, 0.217358, 0.214786, 1.0
23.571429, 0.262908, 0.218788, 0.216203, 1.0
23.714286, 0.264553, 0.220216, 0.214841, 1.0
23.857143, 0.266176, 0.221642, 0.211467, 1.0
24.000000, 0.267777, 0.223065, 0.207657, 1.0
24.142857, 0.269358, 0.224486, 0.204527, 1.0
24.285714, 0.270917, 0.225905, 0.203273, 1.0
24.428571, 0.272457, 0.227321, 0.201754, 1.0
24.571429, 0.273975, 0.228734, 0.198227, 1.0
24.714286, 0.275474, 0.230145, 0.192692, 1.0
24.857143, 0.276953, 0.231554, 0.185150, 1.0
25.000000, 0.278412, 0.232960, 0.175599, 1.0
25.142857, 0.279852, 0.234363, 0.169048, 1.0
25.285714, 0.281273, 0.235764, 0.168976, 1.0
25.428571, 0.282676, 0.237162, 0.168776, 1.0
25.571429, 0.284059, 0.238557, 0.168082, 1.0
25.714286, 0.285425, 0.239950, 0.169086, 1.0
25.857143, 0.286772, 0.241339, 0.169082, 1.0
26.000000, 0.288102, 0.242726, 0.169347, 1.0
26.142857, 0.289414, 0.244110, 0.167558, 1.0
26.285714, 0.290709, 0.245491, 0.165109, 1.0
26.428571, 0.291986, 0.246869, 0.163395, 1.0
26.571429, 0.293247, 0.248245, 0.159880, 1.0
26.714286, 0.294492, 0.249617, 0.154565, 1.0
26.857143, 0.295720, 0.250986, 0.147448, 1.0
27.000000, 0.296932, 0.252352, 0.138531, 1.0
27.142857, 0.298128, 0.253715, 0.134925, 1.0
27.285714, 0.299308, 0.255075, 0.136802, 1.0
27.428571, 0.300474, 0.256432, 0.140008, 1.0
27.571429, 0.301623, 0.257785, 0.148417, 1.0
27.714286, 0.302758, 0.259136, 0.158195, 1.0
27.857143, 0.303879, 0.260483, 0.167422, 1.0
28.000000, 0.304984, 0.261827, 0.178018, 1.0
28.142857, 0.306076, 0.263168, 0.186496, 1.0
28.285714, 0.307153, 0.264505, 0.192855, 1.0
28.428571, 0.308216, 0.265840, 0.197095, 1.0
28.571429, 0.309266, 0.267170, 0.199217, 1.0
28.714286, 0.310302, 0.268498, 0.208518, 1.0
28.857143, 0.311325, 0.269822, 0.219884, 1.0
29.000000, 0.312335, 0.271143, 0.228202, 1.0
29.142857, 0.313332, 0.272460, 0.233472, 1.0
29.285714, 0.314316, 0.273774, 0.235693, 1.0
29.428571, 0.315288, 0.275085, 0.234866, 1.0
29.571429, 0.316247, 0.276392, 0.233183, 1.0
29.714286, 0.317195, 0.277696, 0.235391, 1.0
29.857143, 0.318130, 0.278996, 0.240063, 1.0
30.000000, 0.319054, 0.280292, 0.242550, 1.0
30.142857, 0.319965, 0.281586, 0.256799, 1.0
30.285714, 0.320866, 0.282875, 0.275138, 1.0
30.428571, 0.321755, 0.284161, 0.289898, 1.0
30.571429, 0.322633, 0.285444, 0.301078, 1.0
30.714286, 0.323500, 0.286723, 0.308679, 1.0
30.857143, 0.324357, 0.287998, 0.312700, 1.0
31.000000, 0.325202, 0.289270, 0.313142, 1.0
31.142857, 0.326038, 0.290539, 0.310004, 1.0
31.285714, 0.326863, 0.291803, 0.303286, 1.0
31.428571, 0.327678, 0.293065, 0.320882, 1.0
31.571429, 0.328482, 0.294322, 0.350518, 1.0
31.714286, 0.329277, 0.295576, 0.379921, 1.0
31.857143, 0.330063, 0.296826, 0.403514, 1.0
32.000000, 0.330838, 0.298073, 0.425131, 1.0
32.142857, 0.331605, 0.299316, 0.448607, 1.0
32.285714, 0.332361, 0.300556, 0.466970, 1.0
32.428571, 0.333109, 0.301792, 0.480219, 1.0
32.571429, 0.333848, 0.303024, 0.488354, 1.0
32.714286, 0.334578, 0.304253, 0.491376, 1.0
32.857143, 0.335299, 0.305478, 0.489284, 1.0
33.000000, 0.336012, 0.306699, 0.482078, 1.0
33.142857, 0.336715, 0.307917, 0.474873, 1.0
33.285714, 0.337411, 0.309131, 0.472781, 1.0
33.428571, 0.338098, 0.310342, 0.494398, 1.0
33.571429, 0.338778, 0.311548, 0.524382, 1.0

